An Empirical Comparison of Optimizers for Quantum Machine Learning with SPSA-based Gradients

VQA have attracted a lot of attention from the quantum computing community for the last few years. Their hybrid quantum-classical nature with relatively shallow quantum circuits makes them a promising platform for demonstrating the capabilities of NISQ devices. Although the classical machine learning community focuses on gradient-based parameter optimization, finding near-exact gradients for VQC with the parameter-shift rule introduces a large sampling overhead. Therefore, gradient-free optimizers have gained popularity in quantum machine learning circles. Among the most promising candidates is the SPSA algorithm, due to its low computational cost and inherent noise resilience. We introduce a novel approach that uses the approximated gradient from SPSA in combination with state-of-the-art gradient-based classical optimizers. We demonstrate numerically that this outperforms both standard SPSA and the parameter-shift rule in terms of convergence rate and absolute error in simple regression tasks. The improvement of our novel approach over SPSA with stochastic gradient decent is even amplified when shot- and hardware-noise are taken into account. We also demonstrate that error mitigation does not significantly affect our results.

==> img/pgfdata/Param-shift_adam_ideal.csv <==
index,Adam
0,0.6952968054978783
1,0.6601761651227166
2,0.6515648701272566
3,0.6504598490449028
4,0.6501846608932331
5,0.6526315595531589
6,0.6548026548216291
7,0.6544984683398295
8,0.6589760851186618
9,0.6499657189110953
10,0.6522724847548097
11,0.6549248781858694
12,0.6510799000759663
13,0.6566627001831936
14,0.6494145317899338
15,0.6588546662737738
16,0.65617489920381
17,0.6548781051777571
18,0.6564689506331363
19,0.658906098693602
20,0.6517600107456857
21,0.6487416390147805
22,0.6602553711647602
23,0.6542195070803385
24,0.6579506505334962
25,0.6489054516447783
26,0.6579097021714967
27,0.659832866482891
28,0.6605212317496837
29,0.6457259706423467


==> img/pgfdata/Param-shift_amsgrad_ideal.csv <==
index,AMSGrad
0,0.9066050992688097
1,0.6879196357903739
2,0.6635217497547717
3,0.6590944993036811
4,0.6587739297949515
5,0.6643138122913126
6,0.6615531875860307
7,0.6552793134136028
8,0.6556032694627578
9,0.6570159206055958
10,0.6606366704459293
11,0.6579765547365082
12,0.6583085859722548
13,0.6539163136618276
14,0.6551829219406369
15,0.6652366732603421
16,0.6596464062904456
17,0.6565972405659997
18,0.6570696722181026
19,0.6522525273948337
20,0.6506381816167244
21,0.6537374243876464
22,0.6530241058584325
23,0.6612528066796569
24,0.6529310504255875
25,0.6480983712101756
26,0.6485408527632013
27,0.654389961637089
28,0.6537314117632604
29,0.6540128119601029


==> img/pgfdata/Param-shift_pure_ideal.csv <==
index,SGD
0,0.9974213742733642
1,0.8947247904200888
2,0.8459377357274175
3,0.8235691306615491
4,0.8145871984796601
5,0.8076216181776333
6,0.8031517644733602
7,0.7966705598964869
8,0.7905415499259332
9,0.7854151835171324
10,0.7826333001002699
11,0.7811621522744556
12,0.7790296842781121
13,0.7797192538430844
14,0.7805160967802318
15,0.7775909882798933
16,0.7769552814401661
17,0.77614529402785
18,0.7757803469686116
19,0.7744915177486039
20,0.77194930397887
21,0.7699767225378068
22,0.7703696952893332
23,0.7682372414663224
24,0.7648810142656284
25,0.7637825432292382
26,0.759993952902722
27,0.757436724232851
28,0.7538922237423686
29,0.7501209086999834


==> img/pgfdata/Param-shift_rmsprop_ideal.csv <==
index,RMSProp
0,0.7651031362560055
1,0.6832083509587811
2,0.666654909170102
3,0.6576764377064288
4,0.6654444643829556
5,0.6557927205987459
6,0.6593397934412903
7,0.658962221483016
8,0.6558738424838907
9,0.6551592340574561
10,0.6572858708600985
11,0.6552492955764606
12,0.660603513555032
13,0.6577060000575098
14,0.6506602017296629
15,0.655444680975161
16,0.657044609846978
17,0.6571149723004017
18,0.6615452696372233
19,0.6531010805513916
20,0.6560222125319998
21,0.6591156340502883
22,0.6605959935638452
23,0.6604905547726678
24,0.6615924443805765
25,0.6632729335201084
26,0.6574111572686467
27,0.652079488519059
28,0.6545272509455062
29,0.6587894962373322


==> img/pgfdata/Param-shift_sgd_ideal.csv <==
index,SGD + momentum
0,1.0040790593915134
1,0.9601579650427416
2,0.935486673082582
3,0.9139317849189739
4,0.9095334377703175
5,0.9074193560504771
6,0.9047360927614039
7,0.9061845348903447
8,0.9066621739156009
9,0.9014843736103979
10,0.9019022545748184
11,0.9040222898791296
12,0.9050852445949502
13,0.9077100360258814
14,0.9013593531132216
15,0.903580583288309
16,0.8981390552310637
17,0.9018563520935634
18,0.9034949585375754
19,0.9039915902988973
20,0.9027876124959929
21,0.9049970602987691
22,0.8992216961872284
23,0.9032398304443527
24,0.9114855071427594
25,0.9063885355815693
26,0.9024709807009016
27,0.9009139279015763
28,0.9067833382738394
29,0.9053110828763243


==> img/pgfdata/SPSA_adam_ideal.csv <==
index,Adam
0,0.6033202204330219
1,0.40920526388476763
2,0.39080306842814305
3,0.3863206778198186
4,0.39098602314685016
5,0.38270732212535297
6,0.3827835532581476
7,0.3805271117274265
8,0.3820517343833192
9,0.3775236050953179
10,0.38316470892212073
11,0.3812284381491371
12,0.39199227409973936
13,0.38180779475837634
14,0.38080154380548714
15,0.38099974475075327
16,0.37942938341518384
17,0.3788347805793857
18,0.37978004662603904
19,0.3785298560482071
20,0.381060729656989
21,0.37692900225951975
22,0.37302596826043455
23,0.3788957654856213
24,0.3873421749992667
25,0.3763191531971628
26,0.3793379060558302
27,0.37555684186921634
28,0.3762886607440449
29,0.37929216737615346


==> img/pgfdata/SPSA_amsgrad_ideal.csv <==
index,AMSGrad
0,0.6625116189407803
1,0.4312855868216775
2,0.383598755171401
3,0.364257474815551
4,0.3639805738012797
5,0.3463917546779109
6,0.3549358290771255
7,0.3509781759070617
8,0.34081959877105783
9,0.3475910715491715
10,0.3331296585455853
11,0.3405961033299718
12,0.33410426983769453
13,0.3274140677175298
14,0.33688962715055437
15,0.3291038551003695
16,0.33081638628672894
17,0.33254211006811357
18,0.3281018967951496
19,0.33880047615762815
20,0.3276347393211273
21,0.3276188889593564
22,0.3254087082254797
23,0.3232026506599522
24,0.3181287074187834
25,0.30691977633253914
26,0.3244597455706442
27,0.32568413480839936
28,0.3037091211935655
29,0.32357921857017413


==> img/pgfdata/SPSA_pure_ideal.csv <==
index,Standard SPSA
0,1.0
1,0.9548334022446647
2,0.8698203766436038
3,0.7983635809790426
4,0.7327117826669148
5,0.6821655874965549
6,0.6509808824216785
7,0.6253984790793244
8,0.6062898231056402
9,0.5863357563985453
10,0.5704086278554144
11,0.5534131146963664
12,0.5369961577119061
13,0.5238947740505778
14,0.5122474523361624
15,0.5036553576544748
16,0.4966117832957595
17,0.4876888356348378
18,0.47643212093943
19,0.4637401554220282
20,0.4524311470641922
21,0.44236967613964984
22,0.43729809801512576
23,0.4338450126410853
24,0.4285603949633042
25,0.4237000966803618
26,0.4200380142936222
27,0.41421585020136353
28,0.41067112787180104
29,0.404197005099438


==> img/pgfdata/SPSA_rmsprop_ideal.csv <==
index,RMSProp
0,0.5162697672028032
1,0.44841966402575395
2,0.447864173234729
3,0.4432085390112518
4,0.4277239322311098
5,0.45363677681452313
6,0.4234985000740954
7,0.4697668340329345
8,0.43545947572510596
9,0.46624931759275234
10,0.4005565234101421
11,0.4171568165533578
12,0.3993562004657689
13,0.3997615772892185
14,0.429467251910247
15,0.39594941034772335
16,0.38707176226824364
17,0.3971051650145814
18,0.40467772512833744
19,0.4070535324329848
20,0.39787292028462407
21,0.4056350035833513
22,0.39391525096597696
23,0.4157824254188305
24,0.3965579259208114
25,0.4279600146370667
26,0.40822670888411594
27,0.4007280857537105
28,0.40597045457548087
29,0.37535874086318544


==> img/pgfdata/SPSA_sgd_ideal.csv <==
index,SGD + momentum
0,0.9915864969648837
1,0.9182108692327553
2,0.8375443073915377
3,0.7803428509577772
4,0.7353176774568928
5,0.6941928980902563
6,0.6634898794115335
7,0.6324501538074034
8,0.6075478977924474
9,0.590365984203754
10,0.5806894519637369
11,0.5763398632271085
12,0.5719919029800018
13,0.5702285255867909
14,0.5664137978149608
15,0.5639191667703634
16,0.5568835552139405
17,0.5521543038090146
18,0.5504282412064428
19,0.5477470461494865
20,0.5456151610472377
21,0.5431139375918649
22,0.5396992050792756
23,0.5384584697991083
24,0.5354799969561019
25,0.531473870042586
26,0.529359737941828
27,0.5268359024810829
28,0.5247782455059983
29,0.5210811359558087

